Positive Semidefinite Metric Learning with Boosting

The learning of appropriate distance metrics is a critical problem in image classification and retrieval. In this work, we propose a boosting-based technique, termed \BoostMetric, for learning a Mahalanobis distance metric. One of the primary difficulties in learning such a metric is to ensure that the Mahalanobis matrix remains positive semidefinite. Semidefinite programming is sometimes used to enforce this constraint, but does not scale well. \BoostMetric is instead based on a key observation that any positive semidefinite matrix can be decomposed into a linear positive combination of trace-one rank-one matrices. \BoostMetric thus uses rank-one positive semidefinite matrices as weak learners within an efficient and scalable boosting-based learning process. The resulting method is easy to implement, does not require tuning, and can accommodate various types of constraints. Experiments on various datasets show that the proposed algorithm compares favorably to those state-of-the-art methods in terms of classification accuracy and running time.

==> rebuttal.txt <==
Anton:

Hi CS,

The way to call him an idiot is to say, with the greatest possible
respect, that the reviewer may have misunderstood the message of the
paper.

How about

    The Authors would like to thank the reviewers for their comments,
    and suggestions.  They will help improve the quality of the paper
    and have particularly highlighted areas that need clarification.

    With respect to some of the specific comments made:

        * The distinction between BoostMetric and PSDBoost is ...(you
          need to put something really interesting in here)...
        * The value of the paper is not only that it proposes a new
          method with state of the art performance, however, but that
          it brings together, and allows a comparison between,
          boosting and PSD Matrix learning approaches.
        * Reviewer 3 suggests that "(P0) could be unbounded".  This is
          a good point and one that has been identified w.r.t AdaBoost
          in the literature.  This is why AdaBoost (and the proposed
          method) employs coordinate-descent optimization and needs
          the user to determine when to stop.  Note that Freund and
          Schapire pointed out in "Response to Mease and Wyner,
          Evidence contrary to the statistical view of boosting",
          JMLR, 9:171-174, 2008, that "Indeed, any real-valued
          classifier $F$ which classifies the training examples
          perfectly, so that $yi F(xi) > 0 $ for each training example
          $(xi; yi)$, can be modified to minimize the exponential loss
          $ \sum_i exp -yi F(xi) $ simply by multiplying $F$ by an
          arbitrarily large positive constant. This scaling of $F$ of
          course has no impact on the classifications that it makes.
          Thus, in the common case in which an exponential loss of
          zero is possible, minimization of this loss means nothing
          more than that the computed classifier $F$ has a
          classification error of zero on the training set.".  Please
          see our submitted supplementary materials for details. This
          obviously needs to be made clearer in the main text, and
          given the comments we are confident that this can be
          achieved.
        * The second complaint of Reviewer 3 is actually largely the
          same point as the first.  As stated above, the scaling of
          the trace(X) has no impact on the final classification
          performance as in AdaBoost, the scaling of F(x) is nothing
          to do with the strong classifier's classification
          performance. As in AdaBoost, the method will not converge to
          the globally optimum. When (P0) is unbounded, there is no
          global optimum at all. Please see our submitted
          supplementary materials for details.
        * W.r.t. some of the remarks of reviewer 3:
              o Please notice the difference between "linear convex
              combination" and "convex hull". The sum of the
              coefficients of "linear convex combination" can be any
              value. The sum of the coefficients of "convex hull" must
              be 1.
              o The Lagrange multiplier $ p $ must be introduced.
              Otherwise we will end up with a different dual. The
              introduction of $ p $ is critically important for us to
              design our optimization method.   Again please see the
              submitted supplementary material.
              o One can use Newton's method with an additional
              positiveness constraint. But the simpler bisection
              search is fast enough.
        * W..r.t. the experiments, we appreciate the suggestions made
          and will aim clarify the text as a result.  Please note
          specifically that:
              o On the MNIST dataset, we use 7,000 examples for
              training and 3,000  for test. In [7] and Reviewer 3's
              added reference, 60,000 for training and 10,000 for
              test. This is the reason for the difference in
              classification performance, and this will be explained
              in the final version of the paper.
              o
                The task described in Faces vs. Background (from
                Caltech-101 data set) experiment is to retrieve face
                images from a test set consisting of both face images
                and randomly collected Background images. The ground
                truth is that a retrieved image is considered correct
                as long as it is a face image.  Also, the test set
                includes both face images and Background images,
                rather than "only faces are in the test set" as
                suggested by Reviewer 3. Hence, an one-sided
                classifier cannot always return face images and will
                not work perfectly.


If it is possible to give some practical convergence results and test
against LMNN then you should add a sentence in at the end to say that
we'll do that.

Keep your fingers crossed







Lei Wang:

It is generally OK and I made some revision to hope make the answers
clearer. Can we have a skype talk to confirm the revisions and
finalize the rebuttal together? I think once the answer to Review 3 is
handled well, this paper has a high chance to be accepted.

Best,
Lei

%---------------------------------------------------------------------------------------

1. For Reviewer 3's first major complaint on "(P0) could be unbounded
   when the regularization parameter v is small enough":

Yes, this is true and it happens to AdaBoost too. This is also the
reason why AdaBoost (and our proposed MetriBoost) employs
coordinate-descent optimization and asks the user to determine when to
stop the training process.

This fact that (P0) could be unbounded has been well understood in the
community of Boosting. As Freund and Schapire pointed out in their
paper "Response to Mease and Wyner, Evidence contrary to the
statistical view of boosting.  JMLR, 9:171-174, 2008", "Indeed, any
real-valued classifier $F$ which classifies the training examples

perfectly, so that $yi F(xi) > 0 $ for each training example $(xi;
yi)$, can be modified to minimize the exponential loss $ \sum_i exp
-yi F(xi) $ simply by multiplying $F$ by an arbitrarily large positive
constant. This scaling of $F$ of course has no impact on the
classifications that it makes. Thus, in the common case in which an
exponential loss of zero is possible, minimization of this loss means
nothing more than that the computed classifier $F$ has a
classification error of zero on the training set."

(Could we make the relationship between the quoted sentences and the
complaint clearer? Let's discuss via Skype...)


2. Reviewer 3's second major complaint is actually related to the
   first complaint. As stated above, the scaling of the trace(X) has
   no impact on the final classification performance as in AdaBoost,
   and the scaling of F(x) is nothing to do with the strong
   classifier's classification performance. As in AdaBoost, the
   convergence (X ?) will NOT (and should NOT be allowed to in order
   to avoid over-training) converge to the globally optimum. (When
   (P0) is unbounded, there is NO global optimum at all.) Hence,
   whether (P0) is unbounded or not does NOT affect the algorithm of
   proposed MetriBoost.


(These two complaints also apply to AdaBoost. One understands AdaBoost

should also understand the proposed algorithm.Please see our submitted
supplementary materials for details.) Do we need these?


3. To Reviewer 3's remarks:

(1) Please notice the difference between "linear convex combination"
and "convex hull". The sum of the coefficients of "linear convex
combination" can be any value. The sum of the coefficients of "convex
hull" must be 1. (It this true? But on the book "Convex optimization"
page 24, a convex combination needs the sum to be 1)

(2) The Lagrange multiplier $ p $ must be introduced. Otherwise we
will end up with a different dual. Also, the introduction of $ p $ is
critically important for us to design our optimization method. The
detail can be found in the submitted supplementary material. (Do we
need "Also, the introduction of $ p $ is critically important for us
to design our optimization method"?)

(3) One can certainly use Newton's method with an additional
positiveness constraint. But the simpler bisection search has been
fast enough.

4. For the experiments:

(1) On the MNIST dataset, we use 7,000 examples for training and 3,000
for test. In [7] and Reviewer 3's added reference, 60,000 for training
and 10,000 for test. That's why the classification performance is
different.

(2) The task described in Faces vs. Background (from Caltech-101 data
set) experiment is to retrieve face images from a test set consisting
of both face images and randomly collected Background images. The
ground truth is that a retrieved image is considered correct as long
as it is a face image. Also, the test set includes both face images
and Background images, rather than Reviewer 3 claimed "only faces are
in the test set". Hence, an one-sided classifier cannot always return
face images and will not work perfectly. The reviewer may misinterpret
the sentence "Each face image in a test subset is used as a query..."
in the paper.


